Divergence-free interpolation of tangential vector fields via matrix-valued kernels

We develop and analyze a family of divergence-free kernel interpolation methods for tangential vector fields on the unit sphere. Starting from scalar radial kernels in Euclidean space, we construct tangent-valued, surface divergence-free matrix kernels without repeatedly applying surface differential operators. The construction separates the geometric enforcement of the divergence-free constraint from the choice of scalar generator and admits lower-order variants with reduced regularity requirements compared with classical potential-based methods. Using vector spherical harmonics, we derive explicit kernel representations and characterize their Fourier multipliers. We also introduce an inverse Laplace-Beltrami construction that preserves the multipliers of the underlying scalar zonal kernel. For interpolation at scattered nodes, we establish a lower bound for the smallest eigenvalue of the interpolation matrix and derive pointwise and Sobolev error estimates, including superconvergence for targets smoother than the native space. Numerical experiments corroborate the theoretical convergence and stability results, while additional examples on nonspherical surfaces illustrate the applicability of the kernel formula beyond the sphere.

==> data_surface/methodbumpydiverr.txt <==
0.0707106781186548	0.0164568168295445	0.0277316943704524	0.0813387451129612
0.0577350269189626	0.00806932305196242	0.0169915427594453	0.0502556850561754
0.0500000000000000	0.00337633206428565	0.00821549879681823	0.0310904629309490
0.0408248290463863	0.00156242046936893	0.00380068716156063	0.0173449337954038
0.0353553390593274	0.000710792714349960	0.00206829625353616	0.00954479284912721
0.0288675134594813	0.000243903670584053	0.000827688070467030	0.00486537795102289
0.0250000000000000	0.000109448160631313	0.000409602155600481	0.00269889448034127
0.0204124145231932	2.91119382063204e-05	0.000133001707908332	0.00108905898424709
0.0176776695296637	1.20441996903474e-05	6.25420771609420e-05	0.000577025350987977
0.0158113883008419	6.29063874505522e-06	3.57712889410633e-05	0.000359415947450764
0.0140845070422535	2.75200824806749e-06	1.75362435415361e-05	0.000196424752403507

==> data_surface/methoddiveig.txt <==
7.4595e-02 1.9103345e-06 6.2462664e-05 2.8996582e-04
5.3451e-02 9.9930857e-08 6.1216937e-06 5.3796401e-05
3.9677e-02 7.7267143e-09 8.3120674e-07 1.2843781e-05
2.9687e-02 6.2716934e-10 1.1681620e-07 3.1396954e-06
2.3873e-02 8.6805415e-11 2.5192466e-08 1.0510332e-06




==> data_surface/methoddiveigham.txt <==
6.7212e-02 1.9949922e-06 6.2537036e-05 2.8027572e-04
4.8287e-02 8.2733093e-08 5.1155722e-06 4.6318544e-05
3.5953e-02 6.9818744e-09 7.3189136e-07 1.1321054e-05
2.7603e-02 6.2483529e-10 1.1183464e-07 2.9492148e-06
2.1775e-02 6.5639877e-11 1.9403962e-08 8.4688586e-07



==> data_surface/methodfield3diverrork0.txt <==
0.100000000000000	0.227070420000000	0.253503380000000
0.0625000000000000	0.0591094770000000	0.0591904730000000
0.0555555560000000	0.0269426410000000	0.0276232280000000
0.0434782610000000	0.0105225950000000	0.0103184400000000
0.0312347520000000	0.00521726360000000	0.00522254760000000
0.0285714290000000	0.00354637990000000	0.00356601870000000
0.0232558140000000	0.00240375180000000	0.00241462460000000
0.0178542960000000	0.00156459680000000	0.00156896780000000
0.0156250000000000	0.00116226130000000	0.00116608640000000
0.0140845070000000	0.000908774130000000	0.000911734100000000

==> data_surface/methodfield3diverrork1.txt <==
0.100000000000000	0.228243460000000	0.233440270000000
0.0625000000000000	0.0594543560000000	0.0586988150000000
0.0555555560000000	0.0272278370000000	0.0271358840000000
0.0434782610000000	0.0107786270000000	0.0105473300000000
0.0312347520000000	0.00522113790000000	0.00521523780000000
0.0285714290000000	0.00350159640000000	0.00351179750000000
0.0232558140000000	0.00236237130000000	0.00236963470000000
0.0178542960000000	0.00154144200000000	0.00154346750000000
0.0156250000000000	0.00113818640000000	0.00113967400000000
0.0140845070000000	0.000889021710000000	0.000890201110000000

==> data_surface/methodfield3diverrork2.txt <==
0.100000000000000	0.232520360000000	0.237155010000000
0.0625000000000000	0.0601421500000000	0.0595716730000000
0.0555555560000000	0.0280902530000000	0.0277453810000000
0.0434782610000000	0.0113733190000000	0.0112214370000000
0.0312347520000000	0.00526885910000000	0.00526109850000000
0.0285714290000000	0.00346273910000000	0.00346383580000000
0.0232558140000000	0.00230700210000000	0.00230933700000000
0.0178542960000000	0.00151575230000000	0.00151621830000000
0.0156250000000000	0.00111244350000000	0.00111280940000000
0.0140845070000000	0.000862657880000000	0.000863029510000000

==> data_surface/methodrbcdiverrork0.txt <==
0.0707106781186548	0.00752952638638773	0.256279645911234
0.0577350269189626	0.00190930018956695	0.0905268686486708
0.0500000000000000	0.000448718920454184	0.0223036000923718
0.0408248290463863	8.91899807525753e-05	0.00231008023700527
0.0353553390593274	2.01262013380342e-05	0.000470301350900548
0.0288675134594813	2.48268415939078e-06	4.71677218005532e-05
0.0250000000000000	4.19063384791096e-07	9.57891191516636e-06
0.0204124145231932	3.49562767665881e-08	1.12412667282744e-06
0.0176776695296637	2.37263440918200e-09	2.31695972718177e-07
0.0158113883008419	7.81544633834049e-10	5.54450294438699e-08
0.0140845070422535	2.18959850003940e-10	1.32031551610080e-08

==> data_surface/methodrbcdiverrork1.txt <==
0.0707106781186548	0.0215031531587174	0.234215263907588
0.0577350269189626	0.00634173001138251	0.0797438874302960
0.0500000000000000	0.00179716289716161	0.0226589565739610
0.0408248290463863	0.000487292153920227	0.00343718627018610
0.0353553390593274	0.000141316243058130	0.000907618651085781
0.0288675134594813	1.83240636431879e-05	0.000122145841352094
0.0250000000000000	3.88193581946257e-06	3.19112795417424e-05
0.0204124145231932	6.18136211730238e-07	5.02624446191353e-06
0.0176776695296637	9.42455597921838e-08	1.36019923427076e-06
0.0158113883008419	2.72096730697185e-08	4.72303163880528e-07
0.0140845070422535	1.05595947972399e-08	1.42543269926422e-07

==> data_surface/methodrbcdiverrork2.txt <==
0.0707106781186548	0.0477263954285049	0.273343817130579
0.0577350269189626	0.0158018723465034	0.113196974522192
0.0500000000000000	0.00637632450881106	0.0448419064475121
0.0408248290463863	0.00163826886237919	0.0106112422849252
0.0353553390593274	0.000630420790967018	0.00390652746978494
0.0288675134594813	0.000141471103285289	0.000863866804408282
0.0250000000000000	5.03955580273035e-05	0.000303752139039240
0.0204124145231932	1.32319101552968e-05	7.22766601140069e-05
0.0176776695296637	4.19174850123647e-06	2.60703273418651e-05
0.0158113883008419	1.90827861761869e-06	1.17265718383955e-05
0.0140845070422535	8.77169034621715e-07	4.88777538168313e-06

==> data_surface/methodtorusdiverrork0.txt <==
0.0707106781186548	0.0224199014620760	1.92482541273971
0.0577350269189626	0.00246729117995682	0.412520100660941
0.0500000000000000	0.000512422949810567	0.104108571289339
0.0408248290463863	7.44030828150861e-05	0.0133523109506627
0.0353553390593274	1.46458737411129e-05	0.00215498210257950
0.0288675134594813	1.40459275117090e-06	0.000170447102418996
0.0250000000000000	1.78008812099027e-07	2.01457456999694e-05
0.0204124145231932	2.17277967647059e-08	2.90403537276289e-06
0.0176776695296637	3.76106500217678e-09	4.24061502241118e-07
0.0158113883008419	2.30548853551339e-09	3.07817567194237e-07
0.0140845070422535	4.37132290569373e-10	5.46328027716740e-08

==> data_surface/methodtorusdiverrork1.txt <==
0.0707106781186548	0.0315867812851829	2.63443870609539
0.0577350269189626	0.00451945636073385	0.980564787583535
0.0500000000000000	0.00126759315730789	0.341504877801521
0.0408248290463863	0.000255021455319622	0.0641045523606008
0.0353553390593274	6.68167213589306e-05	0.0157365504487807
0.0288675134594813	9.10126616548847e-06	0.00208039101386235
0.0250000000000000	1.64648803505832e-06	0.000380083585755524
0.0204124145231932	3.01873559784770e-07	7.36860540326297e-05
0.0176776695296637	7.92907224060991e-08	1.69906086284186e-05
0.0158113883008419	4.49324691685745e-08	1.09326270267656e-05
0.0140845070422535	1.20256774972537e-08	2.63475318571404e-06

==> data_surface/methodtorusdiverrork2.txt <==
0.0707106781186548	0.0523498794352842	1.28904570759701
0.0577350269189626	0.0111233979131631	0.314201906936038
0.0500000000000000	0.00416437834241695	0.116599494571374
0.0408248290463863	0.00116597468388930	0.0296946153483398
0.0353553390593274	0.000410253554170277	0.00987138213951279
0.0288675134594813	8.33815894637698e-05	0.00204701512063979
0.0250000000000000	2.33106200697019e-05	0.000574131446227695
0.0204124145231932	6.15987591854960e-06	0.000153053252978790
0.0176776695296637	2.30047585698034e-06	5.33025911445662e-05
0.0158113883008419	1.28933609731668e-06	3.11666263600152e-05
0.0140845070422535	5.04948109232224e-07	1.16230561169550e-05

==> data_surface/testeig.txt <==
7.4595e-02 1.1676370e-07 4.1212291e-06 8.7319136e-06
5.3451e-02 5.2900279e-09 1.8950803e-07 4.0628447e-07
3.9677e-02 3.8477752e-10 1.3839011e-08 2.9819662e-08
2.9687e-02 1.7660081e-11 9.6118429e-10 2.3533624e-09
2.3873e-02 -2.4594297e-11 -3.0629564e-10 3.1132108e-10


==> data_surface/testeigham.txt <==
6.7212e-02 1.2395666e-07 4.3610574e-06 9.2369166e-06
4.8287e-02 4.4215011e-09 1.5713998e-07 3.3683045e-07
3.5953e-02 3.4916356e-10 1.2555992e-08 2.7039246e-08
2.7603e-02 2.5097044e-11 1.0852903e-09 2.3467655e-09
2.1775e-02 -2.2481596e-11 -2.4589182e-10 2.3564365e-10


==> data_surface/testkapaeig.txt <==
7.4595e-02 1.5481294e-05 4.2688678e-05 1.0469195e-04
5.3451e-02 1.3597315e-06 3.7785417e-06 9.3572760e-06
3.9677e-02 1.9281448e-07 5.3763558e-07 1.3371004e-06
2.9687e-02 2.8670168e-08 8.0080363e-08 1.9958942e-07
2.3873e-02 5.7685393e-09 1.6127632e-08 4.0243304e-08


==> data_surface/testkapaeigham.txt <==
6.7212e-02 7.4897297e-06 2.0712950e-05 5.0984683e-05
4.8287e-02 1.0454059e-06 2.9058789e-06 7.1987284e-06
3.5953e-02 1.0049572e-07 2.8039567e-07 6.9789833e-07
2.7603e-02 1.4984811e-08 4.1872212e-08 1.0441462e-07
2.1775e-02 2.7715641e-09 7.7507683e-09 1.9346912e-08

